On the breathing modes at the interfaces of two medium leading to radiation and guiding of spin waves

This paper investigates the propagation and radiation of spin waves in gyroelectric waveguides within the terahertz (THz) frequency range. With applications in imaging, spectroscopy, and integrated circuits, THz radiation has garnered significant interest, but the two-way propagation of traditional plasmonic waveguides limits their potential in nonreciprocal devices like isolators and switches. We explore the use of magnetically biased semiconductors, particularly InSb, which exhibit gyroelectric behavior at THz frequencies, offering promising alternatives to ferrites that face limitations at higher frequencies. Through the analysis of the near field region of a dipole antenna and a loop antenna, we examine the coupling between magnons and photons and the formation of reactive modes with imaginary impedance. We demonstrate how gyrotropy breaks spin-momentum locking, leading to unidirectional propagation of waves, and investigate the emergence of breathing and hyperbolic modes, along with cut-off modes, in these media. Our findings provide a deeper understanding of the underlying physics of THz waveguides and their potential for the development of advanced radiating and guiding structures.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

